V1460 Her: A fast spinning white dwarf accreting from an evolved donor star

We present time-resolved optical and ultraviolet spectroscopy and photometry of V1460~Her, an eclipsing cataclysmic variable with a 4.99\,h orbital period and an overluminous K5-type donor star. The optical spectra show emission lines from an accretion disc along with absorption lines from the donor. We use these to measure radial velocities, which, together with constraints upon the orbital inclination from photometry, imply masses of $M_1=0.869\pm0.006\,\mathrm{M}_\odot$ and $M_2=0.295\pm0.004\,\mathrm{M}_\odot$ for the white dwarf and the donor. The radius of the donor, $R_2=0.43\pm0.002\,\mathrm{R}_\odot$, is $\approx 50$ per cent larger than expected given its mass, while its spectral type is much earlier than the M3.5 type that would be expected from a main sequence star with a similar mass. HST spectra show strong $\mathrm{N{\small V}}$ 1240 A emission but no $\mathrm{C{\small IV}}$ 1550 A emission, evidence for CNO-processed material. The donor is therefore a bloated, over-luminous remnant of a thermal-timescale stage of high mass transfer and has yet to re-establish thermal equilibrium. Remarkably, the HST ultraviolet data also show a strong 30 per cent peak-to-peak, $38.9\,$s pulsation that we explain as being due to the spin of the white dwarf, potentially putting V1460 Her in a similar category to the propeller system AE Aqr in terms of its spin frequency and evolutionary path. AE Aqr also features a post-thermal timescale mass donor, and V1460 Her may therefore be its weak magnetic field analogue since the accretion disc is still present, with the white dwarf spin-up a result of a recent high accretion rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
